Beyond the Erd\H{o}s discrepancy problem in function fields

We characterize the limiting behavior of partial sums of multiplicative functions $f:\mathbb{F}_q[t]\to S^1$. In contrast to the number field setting, the characterization depends crucially on whether the notion of discrepancy is defined using long intervals, short intervals, or lexicographic intervals. Concerning the notion of short interval discrepancy, we show that a completely multiplicative $f:\mathbb{F}_q[t]\to\{-1,+1\}$ with $q$ odd has bounded short interval sums if and only if $f$ coincides with a "modified" Dirichlet character to a prime power modulus. This confirms the function field version of a conjecture over $\mathbb{Z}$ that such modified characters are extremal with respect to the growth rate of partial sums. Regarding the lexicographic discrepancy, we prove that the discrepancy of a completely multiplicative sequence is always infinite if we define it using a natural lexicographic ordering of $\mathbb{F}_{q}[t]$. This answers a question of Liu and Wooley. Concerning the long sum discrepancy, it was observed by the Polymath 5 collaboration that the Erd\H{o}s discrepancy problem admits infinitely many completely multiplicative counterexamples on $\mathbb{F}_q[t]$. Nevertheless, we are able to classify the counterexamples if we restrict to the class of modified Dirichlet characters. In this setting, we determine the precise growth rate of the discrepancy, which is still unknown for the analogous problem over the integers.

==> ProofDiagram.tikz <==
\begin{tikzpicture}[scale=0.99, transform shape]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-10.5, 9.25) {};
		\node [style=none] (1) at (-10.5, 9.25) {};
		\node [style=Boxes] (2) at (-10.5, 9.25) {Two point logarithmic Elliott Theorem in $\mathbb{F}_q[t]$};
		\node [style=Boxes] (3) at (-10.5, 4) {$\mathcal{S}_f = \infty$ for $f$ non-pretentious};
		\node [style=none] (4) at (-10.5, -1.5) {};
		\node [style=none] (5) at (-10.5, -6) {};
		\node [style=Boxes] (6) at (-10.5, -1.5) {Theorem 1.3 on short sum discrepancy};
		\node [style=Boxes] (7) at (-10.5, -6) {Theorem 1.5 on lexicographic discrepancy};
		\node [style=Boxes] (8) at (6, 8.25) {The ``rotation trick"};
		\node [style=Boxes] (12) at (6, -4.25) {$\mathcal{L}_f = \infty$ for $f$ a modified character of prime power modulus};
		\node [style=Boxes] (13) at (6, 4.75) {$\mathcal{S}_f = \infty$ for $f$ pretentious but not a modified character};
		\node [style=Boxes] (14) at (6, 1) {$\mathcal{S}_f = \infty$ for $f$ a modified character not of prime power modulus};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Arrow] (2) to (3);
		\draw [style=Arrow] (3) to (6);
		\draw [style=Arrow] (6) to (7);
		%\draw [style=Arrow, in=90, out=-90] (13) to (14);
		\draw [style=Arrow] (14) to (6);
		\draw [style=Arrow, bend right=15] (13) to (6);
		\draw [style=Arrow] (12) to (7);
		\draw [style=Arrow] (8) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

